Constructing Numerical Semigroups of a Given Genus

Let n_g denote the number of numerical semigroups of genus g. Bras-Amoros conjectured that n_g possesses certain Fibonacci-like properties. Almost all previous attempts at proving this conjecture were based on analyzing the semigroup tree. We offer a new, simpler approach to counting numerical semigroups of a given genus. Our method gives direct constructions of families of numerical semigroups, without referring to the generators or the semigroup tree. In particular, we give an improved asymptotic lower bound for n_g.

==> plotdata.txt <==
g	n_g	m_g	A	B	R
1	1	1	0.61803	0.61803	1.00000
2	2	2	0.76393	0.76393	1.00000
3	4	4	0.94427	0.94427	1.00000
4	7	6	1.02129	0.87539	0.85714
5	12	11	1.08204	0.99187	0.91667
6	23	20	1.28175	1.11456	0.86957
7	39	33	1.34323	1.13658	0.84615
8	67	57	1.42618	1.21332	0.85075
9	118	99	1.55236	1.30241	0.83898
10	204	168	1.65865	1.36594	0.82353
11	343	287	1.72357	1.44217	0.83673
12	592	487	1.83853	1.51244	0.82264
13	1001	824	1.92130	1.58157	0.82318
14	1693	1395	2.00831	1.65481	0.82398
15	2857	2351	2.09457	1.72361	0.82289
16	4806	3954	2.17762	1.79157	0.82272
17	8045	6636	2.25287	1.85830	0.82486
18	13467	11116	2.33074	1.92385	0.82543
19	22464	18593	2.40282	1.98877	0.82768
20	37396	31042	2.47214	2.05209	0.83009
21	62194	51780	2.54102	2.11554	0.83256
22	103246	86223	2.60702	2.17718	0.83512
23	170963	143317	2.66800	2.23657	0.83829
24	282828	237936	2.72784	2.29486	0.84127
25	467224	394532	2.78506	2.35175	0.84442
26	770832	653420	2.83976	2.40721	0.84768
27	1270267	1080981	2.89220	2.46123	0.85099
28	2091030	1786328	2.94243	2.51366	0.85428
29	3437839	2948836	2.98981	2.56454	0.85776
30	5646773	4863266	3.03509	2.61396	0.86125
31	9266788	8013802	3.07831	2.66208	0.86479
32	15195070	13194529	3.11960	2.70888	0.86834
33	24896206	21707242	3.15894	2.75431	0.87191
34	40761087	35684639	3.19644	2.79835	0.87546
35	66687201	58618136	3.23203	2.84096	0.87900
36	109032500	96221845	3.26589	2.88216	0.88251
37	178158289	157840886	3.29810	2.92198	0.88596
38	290939807	258749944	3.32869	2.96040	0.88936
39	474851445	423906805	3.35768	2.99745	0.89271
40	774614284	694076610	3.38517	3.03321	0.89603
41	1262992840	1135816798	3.41120	3.06772	0.89931
42	2058356522	1857750672	3.43589	3.10103	0.90254
43	3353191846	3037078893	3.45931	3.13320	0.90573
44	5460401576	4962738376	3.48152	3.16421	0.90886
45	8888486816	8105674930	3.50255	3.19408	0.91193
46	14463633648	13233250642	3.52246	3.22281	0.91493
46	14463633648	13233250642	3.52246	3.22281	0.91493
47	23527845502	21595419304	3.54130	3.25044	0.91787
48	38260496374	35227607540	3.55913	3.27700	0.92073
49	62200036752	57443335681	3.57599	3.30252	0.92353
50	101090300128	93635242237	3.59193	3.32703	0.92625

